Measurement of the production cross section of jets in association with a Z boson in pp collisions at sqrt(s) = 7 TeV with the ATLAS detector

Measurements of the production of jets of particles in association with a Z boson in pp collisions at sqrt(s) = 7 TeV are presented, using data corresponding to an integrated luminosity of 4.6/fb collected by the ATLAS experiment at the Large Hadron Collider. Inclusive and differential jet cross sections in Z events, with Z decaying into electron or muon pairs, are measured for jets with transverse momentum pT > 30 GeV and rapidity |y| < 4.4. The results are compared to next-to-leading-order perturbative QCD calculations, and to predictions from different Monte Carlo generators based on leading-order and next-to-leading-order matrix elements supplemented by parton showers.

==> Metadata.txt <==

Title: Measurement of the production cross section of  jets in association with a  Z  boson  in pp collisions  at sqrt(s) = 7 TeV with the ATLAS detector


Abstract: Measurements of  the production of jets of particles in association with a Z boson  in pp  collisions at  sqrt(s)  = 7 TeV are presented,  using data corresponding to an integrated luminosity of 4.6/fb collected by the ATLAS experiment at the Large Hadron Collider. Inclusive and differential  jet cross sections in Z  events, with Z  decaying into electron or muon pairs, are measured for jets with transverse momentum pT > 30 GeV and rapidity |y| < 4.4. The results are compared to next-to-leading-order perturbative QCD calculations, and to predictions from different Monte Carlo generators based on leading-order and next-to-leading-order matrix  elements supplemented by parton showers

Comments: 35 pages plus author list (56 pages total), 17 figures, 4  tables, submitted to JHEP, All figures including auxiliary figures are available at  https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/STDM-2012-04/

Report-no: CERN-PH-EP-2013-023

